Quantum Search on Bipartite Multigraphs

Quantum walks provide a powerful framework for achieving algorithmic speedup in quantum computing. This paper presents a quantum search algorithm for 2-tessellable graphs, a generalization of bipartite graphs, achieving a quadratic speedup over classical Markov chain-based search methods. Our approach employs an adapted version of the Szegedy quantum walk model (adapted SzQW), which takes place on bipartite graphs, and an adapted version of Staggered Quantum Walks (Adapted StQW), which takes place on 2-tessellable graphs, with the goal of efficiently finding a marked vertex by querying an oracle. The Ambainis, Gily\'en, Jeffery, and Kokainis' algorithm (AGJK), which provides a quadratic speedup on balanced bipartite graphs, is used as a subroutine in our algorithm. Our approach generalizes existing quantum walk techniques and offers a quadratic speedup in the number of queries needed, demonstrating the utility of our adapted quantum walk models in a broader class of graphs.

==> figs/tikz/line-graph.tikz <==
\begin{scope}[every node/.style={draw,circle}]
    \node (34) at (0, 1.5) {34};
    \node (31) at (0, 0) {31};
    \node (32) at (-1, 2.5) {32};
    \node (42) at (0, 3.5) {42};
    \node (12) at (0, 5) {12};
    
    \node (24) at (2, 1.5) {24};
    \node (21) at (2, 0) {21};
    \node (23) at (3, 2.5) {23};
    \node (43) at (2, 3.5) {43};
    \node (13) at (2, 5) {13};
\end{scope}

\begin{scope}[draw=red,ultra thick]
    \draw (12) -- (13);
    \draw (21) -- (23); \draw (23) -- (24); \draw (24) -- (21);
    \draw (31) -- (32);
    \draw (32) -- (34);
    \draw (34) -- (31);
    \draw (42) -- (43);
\end{scope}
\begin{scope}[draw=blue,ultra thick,dashed]
    \draw (21) -- (31);
    \draw (12) -- (32); \draw (32) -- (42); \draw (42) -- (12);
    \draw (13) -- (23);
    \draw (23) -- (43);
    \draw (43) -- (13);
    \draw (24) -- (34);
\end{scope}
